A Hamiltonian Approach to the Mass of Isolated Black Holes

Boundary conditions defining a non-rotating isolated horizon are given in Einstein-Maxwell theory. A spacetime representing a black hole which itself is in equilibrium but whose exterior contains radiation admits such a horizon. Inspired by Hamiltonian mechanics, a (quasi-)local definition of isolated horizon mass is formulated. Although its definition does not refer to infinity, this mass takes the standard value in a Reissner-Nordstrom solution. Furthermore, under certain technical assumptions, the mass of an isolated horizon is shown to equal the future limit of the Bondi energy.

==> 00README.txt <==
%auto-ignore

This article uses the PSFrag package by Michael C. Grant.  To make it work,

1) Make sure the psfrag.sty file is in LaTeX's search path.  For
   kpathsea-based systems such as teTeX, this is determined by the
   TEXINPUTS variable.

2) Place psfrag.pro where your DVI-to-PostScript driver (e.g., dvips)
   can find it. For kpathsea-based systems such as teTeX, this is
   determined by the DVIPSHEADERS variable. For dvips in particular,
   this includes the directory containing tex.pro and special.pro.

Thanks.

--Chris Beetle

